Tidal resurfacing model for (99942) Apophis during the 2029 close approach with Earth

We numerically investigate tidally induced surface refreshing on Apophis during its close approach with Earth within a perigee distance of 5.96 Earth radii on April 13, 2029. We implement a tidal resurfacing model with two stages: dynamics modeling of the entire body to determine time-varying accelerations and surface slope profiles felt by each surface patch during the 6-h-long closest encounter, and DEM modeling to track motions of surface grains in localized patches. The surface slope profiles and measured grain motions are combined to statistically extrapolate the 'expected' percentage of resurfaced area. Using the tidal resurfacing model, we present surface maps showing the total expected resurfacing on Apophis given 3 representative encounter orientations. Our simulation results indicate that tidal resurfacing, limited to certain localized regions, will likely occur half an hour before perigee and on the scale of 1 per cent of Apophis's entire surface area. Our models indicate that the most likely locations to detect tidal resurfacing are: initially high-sloped regions (> 30 deg) regardless of the encounter orientation of Apophis, and mid-sloped regions (15 - 30 deg) that experience a significant positive slope variation (> 0.5 deg), which is mainly controlled by the encounter orientation. Expected data from ground-based observations of the 2029 flyby will help us better constrain the targeted locations likely to experience tidal resurfacing. We thus expect to find evidence supporting tidal resurfacing via further analysis of post-encounter surface images or albedo changes at the expected resurfaced areas.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
